Exploring Long Tail Visual Relationship Recognition with Large Vocabulary

Several approaches have been proposed in recent literature to alleviate the long-tail problem, mainly in object classification tasks. In this paper, we make the first large-scale study concerning the task of Long-Tail Visual Relationship Recognition (LTVRR). LTVRR aims at improving the learning of structured visual relationships that come from the long-tail (e.g., "rabbit grazing on grass"). In this setup, the subject, relation, and object classes each follow a long-tail distribution. To begin our study and make a future benchmark for the community, we introduce two LTVRR-related benchmarks, dubbed VG8K-LT and GQA-LT, built upon the widely used Visual Genome and GQA datasets. We use these benchmarks to study the performance of several state-of-the-art long-tail models on the LTVRR setup. Lastly, we propose a visiolinguistic hubless (VilHub) loss and a Mixup augmentation technique adapted to LTVRR setup, dubbed as RelMix. Both VilHub and RelMix can be easily integrated on top of existing models and despite being simple, our results show that they can remarkably improve the performance, especially on tail classes. Benchmarks, code, and models have been made available at: https://github.com/Vision-CAIR/LTVRR.

==> tables/soft-score-analysis.txt <==
_baseline:
Average Rank (ignoring misses > 250): 6.347
Total observations: 394254
Missed in top 250: 4757
Average Rank (with miss penalty 250): 9.251
Per Class Average Rank (with miss penalty 250) 43.966
Per-class Average Rank: 26.920215768573296
Average similarity per metric at Top-0 jcn_similarity 0.613
Average similarity per metric at Top-0 word2vec_GNews 0.646
Average similarity per metric at Top-0 word2vec_visualVG 0.669
Per-class similarity per metric at Top-5 jcn_similarity 0.427
Per-class similarity per metric at Top-5 word2vec_GNews 0.674
Per-class similarity per metric at Top-5 word2vec_visualVG 0.598
Per-class similarity per metric at Top-1 jcn_similarity 0.242
Per-class similarity per metric at Top-1 word2vec_GNews 0.406
Per-class similarity per metric at Top-1 word2vec_visualVG 0.379


_focal_loss_g2:
Average Rank (ignoring misses > 250):  6.152
Total observations: 394669
Missed in top 250: 4323
Average Rank (with miss penalty 250): 8.794
Per Class Average Rank (with miss penalty 250)  42.176
Per-class Average Rank: 27.295284586156857
Average similarity per metric at Top-0 jcn_similarity 0.615
Average similarity per metric at Top-0 word2vec_GNews 0.647
Average similarity per metric at Top-0 word2vec_visualVG 0.672
Per-class similarity per metric at Top-5 jcn_similarity 0.426
Per-class similarity per metric at Top-5 word2vec_GNews 0.675
Per-class similarity per metric at Top-5 word2vec_visualVG 0.597
Per-class similarity per metric at Top-1 jcn_similarity 0.242
Per-class similarity per metric at Top-1 word2vec_GNews 0.409
Per-class similarity per metric at Top-1 word2vec_visualVG 0.382

_hubness:
Average Rank (ignoring misses > 250):  6.444
Total observations: 394068
Missed in top 250: 4868
Average Rank (with miss penalty 250): 9.416
Per Class Average Rank (with miss penalty 250)  43.396
Per-class Average Rank: 26.701785046961163
Average similarity per metric at Top-0 jcn_similarity 0.611
Average similarity per metric at Top-0 word2vec_GNews 0.643
Average similarity per metric at Top-0 word2vec_visualVG 0.667
Per-class similarity per metric at Top-5 jcn_similarity 0.434
Per-class similarity per metric at Top-5 word2vec_GNews 0.681
Per-class similarity per metric at Top-5 word2vec_visualVG 0.606
Per-class similarity per metric at Top-1 jcn_similarity 0.242
Per-class similarity per metric at Top-1 word2vec_GNews 0.410
Per-class similarity per metric at Top-1 word2vec_visualVG 0.383

_hubness10k:
Average Rank (ignoring misses > 250):  6.359
Total observations: 394083
Missed in top 250: 4928
Average Rank (with miss penalty 250): 9.368
Per Class Average Rank (with miss penalty 250)  43.062
Per-class Average Rank: 26.34857147127511
Average similarity per metric at Top-0 jcn_similarity 0.613
Average similarity per metric at Top-0 word2vec_GNews 0.646
Average similarity per metric at Top-0 word2vec_visualVG 0.670
Per-class similarity per metric at Top-5 jcn_similarity 0.428
Per-class similarity per metric at Top-5 word2vec_GNews 0.679
Per-class similarity per metric at Top-5 word2vec_visualVG 0.600
Per-class similarity per metric at Top-1 jcn_similarity 0.245
Per-class similarity per metric at Top-1 word2vec_GNews 0.414
Per-class similarity per metric at Top-1 word2vec_visualVG 0.387


_focal_loss_g1:
Average Rank (ignoring misses >250, with pandas) 6.134015001773858
Average Rank (ignoring misses > 250):  6.134
Total observations: 394619
Missed in top 250: 4392
Average Rank (with miss penalty 250): 8.818
Per Class Average Rank (with miss penalty 250)  41.547
Per-class Average Rank: 26.46107145842011
Average similarity per metric at Top-0 jcn_similarity 0.617
Average similarity per metric at Top-0 word2vec_GNews 0.649
Average similarity per metric at Top-0 word2vec_visualVG 0.674
Per-class similarity per metric at Top-5 jcn_similarity 0.428
Per-class similarity per metric at Top-5 word2vec_GNews 0.675
Per-class similarity per metric at Top-5 word2vec_visualVG 0.596
Per-class similarity per metric at Top-1 jcn_similarity 0.241
Per-class similarity per metric at Top-1 word2vec_GNews 0.406
Per-class similarity per metric at Top-1 word2vec_visualVG 0.383


_focal_loss_g025:
Average Rank (ignoring misses >250, with pandas) 6.207650383988771
Average Rank (ignoring misses > 250):  6.208
Total observations: 394672
Missed in top 250: 4339
Average Rank (with miss penalty 250): 8.859
Per Class Average Rank (with miss penalty 250)  41.990
Per-class Average Rank: 27.02236066911513
Average similarity per metric at Top-0 jcn_similarity 0.619
Average similarity per metric at Top-0 word2vec_GNews 0.652
Average similarity per metric at Top-0 word2vec_visualVG 0.676
Per-class similarity per metric at Top-5 jcn_similarity 0.424
Per-class similarity per metric at Top-5 word2vec_GNews 0.674
Per-class similarity per metric at Top-5 word2vec_visualVG 0.596
Per-class similarity per metric at Top-1 jcn_similarity 0.238
Per-class similarity per metric at Top-1 word2vec_GNews 0.407
Per-class similarity per metric at Top-1 word2vec_visualVG 0.380

_hubness50k
Average Rank (ignoring misses >250, with pandas) 6.319622723770126
Average Rank (ignoring misses > 250):  6.320
Total observations: 394511
Missed in top 250: 4500
Average Rank (with miss penalty 250): 9.068
Per Class Average Rank (with miss penalty 250)  43.271
Per-class Average Rank: 27.22701657088611
Average similarity per metric at Top-0 jcn_similarity 0.612
Average similarity per metric at Top-0 word2vec_GNews 0.646
Average similarity per metric at Top-0 word2vec_visualVG 0.668
Per-class similarity per metric at Top-5 jcn_similarity 0.428
Per-class similarity per metric at Top-5 word2vec_GNews 0.676
Per-class similarity per metric at Top-5 word2vec_visualVG 0.600
Per-class similarity per metric at Top-1 jcn_similarity 0.242
Per-class similarity per metric at Top-1 word2vec_GNews 0.410
Per-class similarity per metric at Top-1 word2vec_visualVG 0.383

_focal_loss_g10
Average Rank (ignoring misses >250, with pandas) 6.283010837678031
Average Rank (ignoring misses > 250):  6.283
Total observations: 394733
Missed in top 250: 4278
Average Rank (with miss penalty 250): 8.896
Per Class Average Rank (with miss penalty 250)  39.727
Per-class Average Rank: 25.72133323159589
Average similarity per metric at Top-0 jcn_similarity 0.599
Average similarity per metric at Top-0 word2vec_GNews 0.635
Average similarity per metric at Top-0 word2vec_visualVG 0.660
Per-class similarity per metric at Top-5 jcn_similarity 0.427
Per-class similarity per metric at Top-5 word2vec_GNews 0.677
Per-class similarity per metric at Top-5 word2vec_visualVG 0.599
Per-class similarity per metric at Top-1 jcn_similarity 0.242
Per-class similarity per metric at Top-1 word2vec_GNews 0.415
Per-class similarity per metric at Top-1 word2vec_visualVG 0.385


